Automated computed tomography and magnetic resonance imaging segmentation using deep learning: a beginner's guide

Medical image segmentation is an increasingly popular area of research in medical imaging processing and analysis. However, many researchers who are new to the field struggle with basic concepts. This tutorial paper aims to provide an overview of the fundamental concepts of medical imaging, with a focus on Magnetic Resonance and Computerized Tomography. We will also discuss deep learning algorithms, tools, and frameworks used for segmentation tasks, and suggest best practices for method development and image analysis. Our tutorial includes sample tasks using public data, and accompanying code is available on GitHub (https://github.com/MICLab-Unicamp/Medical-ImagingTutorial). By sharing our insights gained from years of experience in the field and learning from relevant literature, we hope to assist researchers in overcoming the initial challenges they may encounter in this exciting and important area of research.

==> data_references.txt <==
[83]    J. Wang and H. Guo, “Automatic Approach for Lung Segmentation with Juxta-Pleural Nodules from Thoracic CT Based on Contour Tracing and Correction,” Computational and Mathematical Methods in Medicine, vol. 2016, pp. 1–13, 2016, doi: 10.1155/2016/2962047.
[249]    R. A. Karwoski, B. Bartholmai, V. A. Zavaletta, D. Holmes, and R. A. Robb, “Processing of CT images for analysis of diffuse lung disease in the lung tissue research consortium,” in Medical Imaging 2008: Physiology, Function, and Structure from Medical Images, 2008, vol. 6916, pp. 614–691. doi: 10.1117/12.773159.
[250]    S. G. Armato et al., “The Lung Image Database Consortium (LIDC) and Image Database Resource Initiative (IDRI): A completed reference database of lung nodules on CT scans,” Medical Physics, vol. 38, no. 2, pp. 915–931, 2011, doi: 10.1118/1.3528204.
[251]    G. Challenge, “Lobe and Lung Analysis 2011 (LOLA11).” 2011. [Online]. Available: https://lola11.grand-challenge.org/. Accessed on 01/30/2022.
[252]    G. Challenge, “Lung Nodule Analysis 2016.” 2016. [Online]. Available: https://luna16.grand-challenge.org/. Accessed on 01/30/2022.
[253]    T. Yan, “IEEE DataPort.” 2020. doi: 10.21227/ccgv-5329.
[254]    MedSeg, “COVID-19 CT segmentation dataset.” 2020. [Online]. Available: http://medicalsegmentation.com/covid19/,https://www.medseg.ai/. Accessed on 01/30/2022.
[255]    S. P. Morozov et al., “MosMedData: Chest CT Scans With COVID-19 Related Findings Dataset,” CoRR, vol. abs/2005.06465, 2020, [Online]. Available: https://arxiv.org/abs/2005.06465. Accessed on 01/30/2022.
[256]    M. Jun et al., “COVID-19 CT Lung and Infection Segmentation Dataset.” Zenodo, Jan. 2020. doi: 10.5281/zenodo.3757476.
[257]    A. Simpson et al., “A large annotated medical image dataset for the development and evaluation of segmentation algorithms,” CoRR, Jan. 2019.
[258]    A. Kumar et al., “Segmentation of Lung Field in HRCT Images Using U-Net Based Fully Convolutional Networks,” in Medical Image Understanding and Analysis - 22nd Conference, MIUA 2018, Southampton, UK, July 9-11, 2018, Proceedings, 2018, vol. 894, pp. 84–93. doi: 10.1007/978-3-319-95921-4_10.
[259]    K. Murphy et al., “Evaluation of Registration Methods on Thoracic CT: The EMPIRE10 Challenge,” IEEE Transactions on Medical Imaging, vol. 30, no. 11, pp. 1901–1920, 2011, doi: 10.1109/TMI.2011.2158349.
[260]    G. Challenge, “Vessel segmentation in the lung 2012 (vessel12).” 2012. [Online]. Available: https://vessel12.grand-challenge.org. Accessed on 01/30/2022.
[261]    G. Langs, H. Müller, B. Menze, and A. Hanbury, “VISCERAL: Towards Large Data in Medical Imaging - Challenges and Directions,” in MICCAI international workshop on medical content-based retrieval for clinical decision support, Jan. 2013, pp. 92–98. doi: 10.1007/978-3-642-36678-9_9.
[262]    K. Competition, “Data Science Bowl 2017 (DSB).” 2017. [Online]. Available: https://www.kaggle.com/c/data-science-bowl-2017. Accessed on 01/30/2022.
[263]    K. Competition, “Finding and Measuring Lungs in CT Data.” 2017. [Online]. Available: https://www.kaggle.com/kmader/finding-lungs-in-ct-data. Accessed on 01/30/2022.
[264]    P. Lo et al., “Extraction of airways from CT (EXACT’09),” IEEE Transactions on Medical Imaging, vol. 31, pp. 2093–2107, Jan. 2012, doi: 10.1109/TMI.2012.2209674.
[265]    Y. Dicente Cid, O. A. del Toro, A. Depeursinge, and H. Müller, “Efficient and fully automatic segmentation of the lungs in CT volumes,” in Proceedings of the VISCERAL Anatomy Grand Challenge at the 2015 IEEE ISBI, Jan. 2015, pp. 31–35.
[266]    E. Soares, P. Angelov, S. Biaso, M. H. Froes, and D. K. Abe, “SARS-CoV-2 CT-scan dataset: A large dataset of real patients CT scans for SARS-CoV-2 identification,” medRxiv, 2020, doi: 10.1101/2020.04.24.20078584.
[267]    T. C. I. A. (TCIA) P. Access, “CT Images in COVID-19.” 2021. [Online]. Available: https://wiki.cancerimagingarchive.net/display/Public/CT+Images+in+COVID-19
